Transferability-Guided Cross-Domain Cross-Task Transfer Learning

We propose two novel transferability metrics F-OTCE (Fast Optimal Transport based Conditional Entropy) and JC-OTCE (Joint Correspondence OTCE) to evaluate how much the source model (task) can benefit the learning of the target task and to learn more transferable representations for cross-domain cross-task transfer learning. Unlike the existing metric that requires evaluating the empirical transferability on auxiliary tasks, our metrics are auxiliary-free such that they can be computed much more efficiently. Specifically, F-OTCE estimates transferability by first solving an Optimal Transport (OT) problem between source and target distributions, and then uses the optimal coupling to compute the Negative Conditional Entropy between source and target labels. It can also serve as a loss function to maximize the transferability of the source model before finetuning on the target task. Meanwhile, JC-OTCE improves the transferability robustness of F-OTCE by including label distances in the OT problem, though it may incur additional computation cost. Extensive experiments demonstrate that F-OTCE and JC-OTCE outperform state-of-the-art auxiliary-free metrics by 18.85% and 28.88%, respectively in correlation coefficient with the ground-truth transfer accuracy. By eliminating the training cost of auxiliary tasks, the two metrics reduces the total computation time of the previous method from 43 minutes to 9.32s and 10.78s, respectively, for a pair of tasks. When used as a loss function, F-OTCE shows consistent improvements on the transfer accuracy of the source model in few-shot classification experiments, with up to 4.41% accuracy gain.

==> images/OTCE.pdf_tex <==
%% Creator: Inkscape 1.0.1 (1.0.1+r73), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OTCE.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{233.85826772bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{OTCE.pdf}}%
    \put(0.25,0.14502897){\makebox(0,0)[lt]{\lineheight{1.64999998}\smash{\begin{tabular}[t]{l}\large{OT}\end{tabular}}}}%
    \put(0.000,0.198){\makebox(0,0)[lt]{\lineheight{1.64999998}\smash{\begin{tabular}[t]{l}$\{\theta_s(x^i_s)\}$\end{tabular}}}}%
    \put(0.00,0.11182469){\makebox(0,0)[lt]{\lineheight{1.64999998}\smash{\begin{tabular}[t]{l}$\{\theta_s(x^j_t)\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{OTCE.pdf}}%
    \put(0.395,0.23153893){\makebox(0,0)[lt]{\lineheight{1.64999998}\smash{\begin{tabular}[t]{l}Coupling matrix\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{OTCE.pdf}}%
    \put(0.67604287,0.20105761){\makebox(0,0)[lt]{\lineheight{1.64999998}\smash{\begin{tabular}[t]{l}Wasserstein Distance\end{tabular}}}}%
    \put(0.68222286,0.09909875){\makebox(0,0)[lt]{\lineheight{1.64999998}\smash{\begin{tabular}[t]{l}Conditional Entropy\end{tabular}}}}%
    \put(0.79989837,0.24){\makebox(0,0)[lt]{\lineheight{1.64999998}\smash{\begin{tabular}[t]{l}($\hat{W}_D$)\end{tabular}}}}%
    \put(0.80202378,0.05){\makebox(0,0)[lt]{\lineheight{1.64999998}\smash{\begin{tabular}[t]{l}($\hat{W}_T$)\end{tabular}}}}%
    \put(0.19,0.008344){\makebox(0,0)[lt]{\lineheight{1.64999998}\smash{\begin{tabular}[t]{l}$OTCE = \lambda_1 \hat{W}_D  + \lambda_2  \hat{W}_T + b$\end{tabular}}}}%
  \end{picture}%
\endgroup%

